Proteins with greater influence on network dynamics evolve more slowly but are not more essential

A fundamental question for evolutionary biology is why rates of evolution vary dramatically between proteins. Perhaps surprisingly, it is controversial how much a protein's functional importance affects its rate of evolution. In most studies, functional importance has been measured on the coarse scale of protein knock-outs, while evolutionary rate has been measured on the fine scale of amino acid substitutions. Here we introduce dynamical influence, a finer measure of protein functional importance. To measure dynamical influence, we first use detailed biochemical models of particular reaction networks to measure the influence of each reaction rate constant on network dynamics. We then define the dynamical influence of a protein to be the average influence of the rate constants for all reactions it is involved in. Using models of a dozen biochemical systems and sequence data from vertebrates, we show that dynamical influence and evolutionary rate are negatively correlated; proteins with greater dynamical influence evolve more slowly. We also show that proteins with greater dynamical influence are not more likely to be essential. This suggests that there are many cellular reactions whose presence is essential for life, but whose quantitative rate is relatively unimportant to fitness. We also provide evidence that the effect of dynamical influence on evolutionary rate is independent of protein expression level, expression specificity, gene compactness, and reaction degree. Dynamical influence offers a finer view of functional importance, and our results suggest that focusing on essentiality may have previously led to an underestimation of the role function plays in protein evolution.

==> SupplementaryData/Albeck2008/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
O14727,Hs.708112,7626,11783,ENSG00000120868,ENSMUSG00000019979,0.043,0.009,"x49, x51","k_24, k23, kc23, k24, k_23",Yes,0.124,0.149,0.127,0.237,"HS, PT, MM, RN, CL, GG, DR",Yes,252.956,0.152,,0.011
O15519,Hs.390736,7652,12633,ENSG00000003402,ENSMUSG00000026031,0.565,0.072,"x5","k2, k_2",Yes,0.298,0.391,0.322,0.204,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,131.111,0.145,,0.019
P10415,Hs.150749,527,12043,ENSG00000171791,ENSMUSG00000057329,0.692,0.037,"x27, x33","k11, k16, k14, k18, k_14, k_16, k_11, v, k_18",Yes,0.106,0.113,0.085,0.199,"HS, PT, MM, RN, BT, CL, GG",Yes,362.861,0.092,,0.004
P42574,Hs.141125,37912,12367,ENSG00000164305,ENSMUSG00000031628,0.052,0.004,"x58, x12, x14","k_9, k_8, k8, k_25, k_5, kc25, k25, kc5, kc6, k6, k5, k9, k_6, kc9, kc8",Yes,0.135,0.127,0.134,0.289,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,379.956,0.150,,0.028
P55211,Hs.329502,31024,12371,ENSG00000132906,ENSMUSG00000028914,0.080,0.005,"x52, x15, x17","kc7, kc6, k7, k6, k_24, k24, k_7, k_6",Yes,0.243,0.289,0.214,0.221,"HS, PT, MM, RN, BT, CL, DR",Yes,373.776,0.054,,0.019
P55957,Hs.591054,923,12122,ENSG00000015475,ENSMUSG00000004446,0.338,0.042,"x24, x26","k12, k11, k10, kc10, kc12, k_11, k_10, k_12",Yes,0.239,0.253,0.333,0.182,"HS, PT, MM, RN, BT, CL, GG",No,431.716,0.149,,0.007
P98170,Hs.356076,901,11798,ENSG00000101966,,0.210,0.041,"x19","k_8, k28, k8, k_28, k_27, k27, kc8",Yes,0.209,0.249,0.123,0.173,"HS, PT, MM, RN, BT, CL, GG, DR",No,,,,0.028
P99999,Hs.437060,105684,670717,ENSG00000172115,,0.034,0.004,"x44, x42, x48","k22, k23, k20, kc23, k_20, k_22, k_23, kc20, v",Yes,0.088,0.088,0.105,0.171,"HS, PT, MM, RN, BT, CL",,,,,0.048
Q07812,Hs.433670,79330,14325,ENSG00000087088,ENSMUSG00000003873,0.124,0.005,"x31, x29, x32, x37, x35","k13, k12, k18, k17, k16, k15, k14, k19, v, k_15, k_14, k_17, kc12, k_13, k_12, k_16, k_19, k_18",Yes,0.175,0.175,0.183,0.206,"HS, PT, MM, RN, BT, CL",,483.416,0.104,,0.018
Q14790,Hs.599762,7657,12370,ENSG00000064012,ENSMUSG00000026029,0.154,0.014,"x9, x7","kc5, k10, kc3, k_3, k_5, k_4, k_7, k3, kc10, kc7, k7, k_10, k5, k4",Yes,0.328,0.433,0.328,0.197,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,179.184,0.244,,0.012
Q9NR28,Hs.169611,10532,66593,ENSG00000184047,ENSMUSG00000029433,0.085,0.022,"x47, x45, x55","k28, k_28, v, kc21, k_26, k21, k26, k_21",Yes,0.126,0.138,0.143,0.245,"HS, PT, MM, RN, BT, CL, GG, DR",No,,,,0.031
Q9NZS9,Hs.435556,9563,,ENSG00000103429,ENSMUSG00000022684,1.300,0.360,"x10","k_4, k4",Yes,0.102,0.111,,,"HS, PT, RN, BT, CL, GG",,357.599,0.097,,0.038

==> SupplementaryData/Birtwistle2007/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
P00533,Hs.488293,74545,13649,ENSG00000146648,ENSMUSG00000020122,0.295,0.054,"E1","kf81, EGF_off, VeVc, Vmaxr81, kon1, Kmr81, Kmf81, kon86",Yes,0.089,0.098,0.092,0.304,"HS, PT, MM, RN, BT, CL, DR",Yes,140.524,0.290,3,0.013
P01112,Hs.37003,55890,15461,ENSG00000174775,ENSMUSG00000025499,0.433,0.222,"RsD, RsT","Vmaxr51, Kmrb51, kcon49, Kmf49, kf49, Kmf51, Kmr49b, kr49, kr49b, Kmr49, kf51",Yes,0.028,0.039,0.005,0.360,"HS, PT, MM, RN, CL, GG, DR",No,725.801,0.130,3,0.155
P04049,Hs.159130,48145,110157,ENSG00000132155,ENSMUSG00000000441,0.696,0.483,"Raf, Rafstar","Vmaxr52, Vmaxr51, Kmrb51, Kmf51, Kmf52, Kmr52, kf51, kf52",Yes,0.022,0.026,0.023,0.244,"HS, PT, MM, RN, CL, GG, DR",Yes,,,3,0.024
P04626,Hs.446352,3273,13866,ENSG00000141736,ENSMUSG00000062312,0.458,0.112,"E2","kon8, kf82, Vmaxr82, koff6, koff5, Kmr82, koff8, kon5, kon6, Kmf82",Yes,0.096,0.111,0.123,0.257,"HS, MM, RN, CL, GG, DR",Yes,,,4,0.109
P18031,Hs.417549,2119,19246,ENSG00000196396,ENSMUSG00000027540,0.397,0.064,"T, E4_PT, SigT, E2_PT, E1_PT","kon1, kon88, koff74, Vmaxr81, koff80, Vmaxr83, Vmaxr82, Kmf83, Kmf82, Kmf81, kPTP11, kf83, kf82, kf81, kPTP12, HRGoff_4, kf39, kon2, EGF_off, kon80, kPTP64, kf63, kdeg, koff75, KmPY, koff77, koff76, koff73, kPTP10, koff79, koff78, kon87, kon86, kf10, VeVc, kf64, Kmr83, Kmr82, Kmr81, kon3, HRGoff_3, kon74, kon75, kon76, kon77, koff88, kon73, kPTP14, kPTP15, kPTP38, kPTP39, kon78, kon79, kf38, kPTP13, VmaxPY, kf50, kPTP63, kPTP50, kf11, kf12, kf13, kf14, kf15",Yes,0.093,0.110,0.165,0.265,"HS, PT, MM, RN, BT, CL, GG, DR",No,699.069,0.163,38,0.018
P20936,Hs.664080,2168,218397,ENSG00000145715,ENSMUSG00000021549,0.076,0.005,"SigRP, SigR, R","KmPY, koff29, koff45, koff72, koff33, koff21, kon68, koff37, koff25, kPTP50, koff68, kr49b, Kmr49, kon72, kon29, kdeg, Kmr49b, kon25, kon33, eps, kon21, kon37, VmaxPY, kf50, kf49, kon45, kr49, koff18, kon18, kcon49, Kmf49",Yes,0.050,0.073,0.011,0.173,"HS, PT, MM, RN, BT, CL, DR",Yes,549.330,0.164,33,0.025
P21860,Hs.118681,20457,13867,ENSG00000065361,ENSMUSG00000018166,0.327,0.036,"E3","kon87, VeVc, HRGoff_4, kon2, kon3, HRGoff_3",Yes,0.102,0.102,0.091,0.257,"HS, PT, MM, RN, CL",Yes,,,2,0.110
P28482,Hs.431850,37670,26413,ENSG00000100030,ENSMUSG00000063358,0.540,,"norm_Erk_star, ERKstar, pERK, ERK","kon89, Kmf84, Vmaxr54, Vmaxr55, Vmaxr81, Vmaxr85, Vmaxr83, Vmaxr82, Kmf83, Kmf82, Kmf81, Vmaxr84, kf83, kf82, kf81, Kmr54, Kmr55, kf85, kf84, Kmr83, Kmr82, Kmr81, kon95, Kmr85, Kmr84, koff89, kon91, Kmf54, Kmf55, koff91, koff95, koff93, kf54, kf55, kon93, kcat90, kcat92, kcat94, Kmf85, kcat96",Yes,0.006,0.008,0.008,0.212,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1582.093,0.119,15,0.010
P62993,Hs.444356,1576,14784,ENSG00000177885,ENSMUSG00000059923,0.098,0.006,"SigG, G","koff40, koff41, koff42, koff65, koff22, koff30, koff26, koff34, kon22, koff69, kon16, kon30, kon26, kon19, kon34, eps, kdeg, koff57, kon69, koff16, kon57, koff19, kon41, kon40, kon65, kon42",Yes,0.011,0.002,0.005,0.221,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,164.175,0.256,23,0.006
P98077,Hs.30965,19127,216148,ENSG00000129946,ENSMUSG00000020312,0.066,0.000,"SigSP, S, SigS","koff66, KmPY, koff42, koff43, koff70, koff31, koff23, koff20, koff35, koff27, kon35, kdeg, kon70, kon17, kon27, kon31, kPTP38, kon23, eps, kf38, kon20, VmaxPY, koff17, kon66, kon43, kon42",Yes,0.056,0.055,0.113,0.318,"HS, MM, RN, BT, CL, GG, DR",,101.396,0.130,32,0.037
Q07889,Hs.709893,4117,20662,ENSG00000115904,ENSMUSG00000024241,0.406,0.056,"OP, O, SigO","koff40, koff60, Vmaxr54, koff58, Kmf54, Kmf49, kf49, kr49b, kf54, Kmr54, Kmr49, kon58, kr49, kon60, kon40, kcon49, Kmr49b",Yes,0.138,0.138,0.021,0.235,"HS, PT, MM, RN, BT, CL",Yes,139.630,0.193,9,0.026
Q13480,Hs.80720,1542,14388,ENSG00000109458,ENSMUSG00000031714,0.184,0.063,"SigAP, A, P3_A, AP, SigA","KmPY, kon88, koff43, koff44, koff45, koff46, koff41, koff57, Kmr55, kon57, koff88, koff59, Kmf55, kPTP39, eps, kf39, Vmaxr55, kf55, VmaxPY, kon59, kon45, kon44, kon46, kon41, kon43",Yes,0.090,0.104,0.097,0.317,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,283.076,0.153,19,0.016
Q15303,Hs.390729,21084,13869,ENSG00000178568,ENSMUSG00000062209,0.392,0.027,"E4","Vmaxr83, Kmf83, kon87, kf83, VeVc, Kmr83, HRGoff_4, kon2, kon3, HRGoff_3",Yes,0.035,0.034,0.027,0.259,"HS, PT, MM, RN, CL, GG, DR",Yes,,,3,0.003
Q9Y243,Hs.498292,55904,23797,ENSG00000117020,ENSMUSG00000019699,0.863,,"Aktstar, norm_Akt_star, Akt","Kmr47, Vmaxr47, Kmf47, kf47",Yes,0.012,0.024,0.008,0.167,"HS, MM, RN, CL, GG, DR",No,374.542,0.203,2,0.004

==> SupplementaryData/Borisov2009/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
O15530,Hs.459691,37643,18607,ENSG00000140992,ENSMUSG00000024122,0.206,0.190,"mPDK1, PDK1","Km75, k74, kcat75",Yes,0.068,0.081,0.049,0.277,"HS, MM, RN, BT, CL, GG, DR",Yes,391.121,0.318,3,0.020
P00533,Hs.488293,74545,13649,,,0.060,0.022,"R","k_1, k1",Yes,0.089,0.098,0.092,0.304,"HS, PT, MM, RN, BT, CL, DR",Yes,140.524,0.290,1,
P04049,Hs.159130,48145,110157,ENSG00000132155,ENSMUSG00000000441,0.126,0.088,"aRaf, Raf, aaRaf","kcat68, Km66, Km67, Km65, Km68, kcat65, beta67, kcat67, kcat66, alpha67",Yes,0.026,0.031,0.023,0.244,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,,,7,0.024
P06213,Hs.465744,20090,16337,ENSG00000171105,ENSMUSG00000005534,0.000,0.000,"IR","k_24, k24",Yes,0.060,0.066,0.047,0.322,"HS, MM, RN, BT, CL, GG, DR",Yes,118.067,0.171,1,0.023
P12931,Hs.195659,21120,20779,ENSG00000197122,ENSMUSG00000027646,0.167,0.019,"aSrc, iSrc","Km57, kcat57, Km40, Km41, Km50, Km66, kcat66, V41, kcat40, kcat50, alpha40, alpha50",Yes,0.033,0.040,0.007,0.270,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,212.606,0.123,7,0.027
P27361,Hs.861,37670,26413,ENSG00000102882,ENSMUSG00000063065,0.397,,"pErk, ppErk, Erk","Km80, kcat79, Km79, kcat80, kcat70, kcat71, Km71, Km70, V72, V73, k_80, Km73, k_79, Km72",Yes,0.011,0.023,0.008,0.212,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1197.447,0.201,13,0.111
P29353,Hs.433795,7934,20416,ENSG00000160691,ENSMUSG00000042626,0.283,0.010,"pShc, Shc","k7, k5, V8, kdeg2, Km8",Yes,0.069,0.074,0.038,0.224,"HS, PT, MM, RN, BT, CL, DR",Yes,545.261,0.120,7,0.089
P35568,Hs.471508,2778,384783,ENSG00000169047,ENSMUSG00000055980,0.142,0.050,"IRSp, imIRS, mIRSp, IRS, mIRS","k_28, Km43, k_30, Km81, k_81, alpha43, k_47, kdeg2, V31, k28, k48, k30, kcat81, k45, k46, k47, k42, Km31, kcat43, k_42",Yes,0.067,0.069,0.131,0.321,"HS, PT, MM, RN, CL, GG, DR",No,80.571,0.096,23,0.058
P48736,Hs.32942,68269,30955,ENSG00000105851,ENSMUSG00000020573,0.375,0.132,"PI3K","k12, Km51, V31, k53, k_26, V51, k26, Km31, k_64, k_12, kdeg2, k46",Yes,0.045,0.055,0.059,0.297,"HS, PT, MM, RN, BT, CL, GG, DR",No,,,9,0.079
Q02750,Hs.145442,2063,26395,ENSG00000169032,ENSMUSG00000004936,0.398,0.278,"Mek, ppMek","kcat68, kcat71, V69, Km68, Km69, Km71, kcat70, Km70",Yes,0.021,0.030,0.010,0.270,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1395.377,0.188,6,0.011
Q06124,Hs.506852,2122,19247,ENSG00000179295,ENSMUSG00000043733,0.196,0.054,"SHP2","k48, k56, k_47, k55, k47, k_55",Yes,0.012,0.015,0.005,0.364,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1025.663,0.132,10,0.020
Q13480,Hs.618456,1542,14388,,,0.297,0.101,"mGAB, mGABp, GAB, imGABp, GABp, imGAB","Km80, k_42, k49, Km51, Km50, k56, k55, k54, k53, k52, k42, k_80, kcat80, alpha50, V51, kcat50, k_55, kSHP2, k118",Yes,0.090,0.104,0.097,0.316,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,283.076,0.153,30,
Q96B36,Hs.515542,12162,67605,ENSG00000204673,ENSMUSG00000011096,0.198,0.114,"ppAkt","kcat78, Km67, Km77, beta67, kcat67, kcat77, k_77, alpha67, alpha77, k_78, Km78",Yes,0.074,0.074,0.062,0.340,"HS, PT, MM, RN, BT, CL",,328.244,0.152,3,0.059

==> SupplementaryData/Brown2004/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
P11345,Rn.33262,48145,110157,ENSRNOG00000010153,ENSMUSG00000000441,0.206,0.083,"Raf1Active, Raf1Inactive","kRasToRaf1, KmpRaf1, kpRaf1, kdRaf1ByAkt, KmRasToRaf1, kdRaf1, KmRaf1ByAkt, KmdRaf1",Yes,0.022,0.026,0.023,0.244,"HS, PT, MM, RN, CL, GG, DR",Yes,,,7,0.085
P35739,Rn.39098,1898,18211,ENSRNOG00000013953,ENSMUSG00000028072,0.169,0.008,"freeNGFReceptor","kruNGF, krbNGF",Yes,0.093,0.107,0.127,0.253,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,50.232,0.343,2,0.143
P47736,Hs.148178,2163,110351,ENSG00000076864,ENSMUSG00000041351,1.095,0.181,"RapGapActive","kRapGap, KmRapGap",Yes,0.022,0.021,0.033,0.267,"HS, MM, RN, BT, DR",,,,1,0.024
P50904,Rn.12223,2168,218397,ENSRNOG00000029185,ENSMUSG00000021549,0.876,0.221,"RasGapActive","kRasGap, KmRasGap",Yes,0.050,0.073,0.011,0.173,"HS, PT, MM, RN, BT, CL, DR",Yes,549.330,0.164,1,0.037
Q99MC6,Rn.205813,3197,109880,ENSRNOG00000010957,ENSMUSG00000002413,0.520,0.140,"BRafActive, BRafInactive","KmdBRaf, kpBRaf, KmRap1ToBRaf, KmpBRaf, kRap1ToBRaf, kdBRaf",Yes,0.043,0.054,0.022,0.181,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,84.118,0.127,5,0.020
Q9QX70,Rn.37227,74545,13649,ENSRNOG00000004332,ENSMUSG00000020122,0.000,0.000,"freeEGFReceptor","krbEGF, kruEGF",Yes,0.089,0.098,0.092,0.304,"HS, PT, MM, RN, BT, CL, DR",Yes,140.524,0.290,2,0.021
Q9QYV3,Rn.85879,50501,107746,,,0.098,0.016,"C3GInactive, C3GActive","KmC3G, KmC3GNGF, kC3G, kC3GNGF",Yes,0.072,0.082,0.084,0.251,"HS, PT, MM, BT, CL, GG, DR",Yes,,,3,
Q9Z1I1,Rn.202149,38253,20663,ENSRNOG00000004826,ENSMUSG00000034801,0.270,0.051,"SosActive, SosInactive","KmSos, kEGF, KmdSos, KmNGF, kSos, kdSos, kNGF, KmEGF",Yes,0.077,0.074,0.053,0.269,"HS, MM, CL, GG, DR",No,342.421,0.150,7,0.036

==> SupplementaryData/Haberichter2007/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
P06400,Hs.408528,272,19645,ENSG00000139687,ENSMUSG00000022105,0.512,,"pRbY10, pRbY11, hyperphosphorylatedYpRb, hypophosphorylatedYpRb, pRbY21, pRbY20, pRbY01, pRbY00","kuYA2YYpRb, kupYA1YYpRb, kupYD4YYpRb, kbYE2YYpRb, kuYA1YYpRb, kuYD4YYpRb, kbYE2FYYpRb, kbYA2YYpRb, kbYD4YYpRb, ktYpRbYYDephos, kdYE2F, kupYA2YYpRb, kbYA1YYpRb, kuYE2FYYpRb, kuYE2YYpRb, kupYE2YYpRb",Yes,0.112,0.126,0.090,0.217,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,508.470,0.247,45,0.016
P06493,Hs.334562,68203,12534,ENSG00000170312,ENSMUSG00000019942,0.793,0.010,"Cdk1Y01, Cdk1Y00, Cdk1Y10, Cdk1Y11","kupYA1YYpRb, kuYAPCCYYCyclinA, kbYAPCCYYCyclinA, kuYCyclinAYYCdk1, kbYCyclinAYYCdk1, kuYA1YYpRb, kdYCyclinA, kbYA1YYpRb, kudYAPCCYYCyclinA",Yes,0.022,0.019,0.030,0.367,"HS, PT, MM, RN, BT, CL, GG, DR",,168.802,0.101,28,0.046
P11802,Hs.95577,55429,12567,ENSG00000135446,ENSMUSG00000006728,0.952,0.031,"Cdk4Y00, Cdk4Y10","kuYp27YYCdk4, kuYCyclinDYYCdk4, kbYp27YYCdk4, kbYCyclinDYYCdk4, kdYCyclinD, kdYp27",Yes,0.037,0.052,0.053,0.281,"HS, PT, MM, RN, BT, CL, DR",Yes,300.148,0.202,12,0.083
P20248,Hs.58974,55562,12428,ENSG00000145386,ENSMUSG00000027715,0.871,0.007,"CyclinA, totalYCyclinYA","kuYAPCCYYCyclinA, kbYAPCCYYCyclinA, kbYCyclinAYYCdk2, kbYCyclinAYYCdk1, kdYCyclinA, kuYCyclinAYYCdk2, kuYCyclinAYYCdk1",Yes,0.182,0.248,0.124,0.242,"HS, PT, MM, RN, BT, CL, GG, DR",,579.138,0.173,16,0.201
P24385,Hs.523852,1334,12443,ENSG00000110092,ENSMUSG00000070348,1.262,0.042,"CyclinD, totalYCyclinYD","kuYCyclinDYYCdk4, kbYCyclinDYYCdk4, kdYCyclinD, ksYCyclinD",Yes,0.039,0.042,0.061,0.207,"HS, MM, RN, BT, CL, GG, DR",Yes,831.311,0.134,6,0.066
P24864,Hs.244723,14452,12447,ENSG00000105173,ENSMUSG00000002068,0.675,0.009,"CyclinE, totalYCyclinYE","kbYCyclinEYYCdk2, kuYCyclinEYYCdk2, kdYCyclinE",Yes,0.153,0.175,0.206,0.290,"HS, PT, MM, RN, BT, CL, GG, DR",No,192.809,0.348,10,0.090
P24941,Hs.19192,74387,,ENSG00000123374,ENSMUSG00000025358,0.770,0.011,"Cdk2Y112, Cdk2Y110, Cdk2Y012, Cdk2Y010, activeYCdk2, Cdk2Y000, Cdk2Y002, Cdk2Y100, Cdk2Y102","kuYA2YYpRb, kuYAPCCYYCyclinA, kbYp27YYCdk2, kuYp27YYCdk2, kbYCyclinEYYCdk2, kuYCyclinEYYCdk2, kdYCyclinE, kbYA2YYpRb, kbYAPCCYYCyclinA, kudYAPCCYYCyclinA, kdYCyclinA, kupYA2YYpRb, kuYCyclinAYYCdk2, kdYp27, kbYCyclinAYYCdk2",Yes,0.076,0.105,,,"HS, PT, BT, CL, GG",,299.464,0.210,87,0.132
P46527,Hs.238990,2999,12576,ENSG00000111276,ENSMUSG00000003031,0.889,0.027,"p27, totalYp27","kuYp27YYCdk4, kbYp27YYCdk4, kbYp27YYCdk2, kuYp27YYCdk2, kdYp27, ksYp27",Yes,0.158,0.173,0.117,0.208,"HS, PT, MM, RN, BT, CL, GG, DR",No,506.927,0.059,18,0.120
Q01094,Hs.654393,3828,13555,ENSG00000101412,ENSMUSG00000027490,1.428,0.017,"E2F","kd0YE2F, kuYE2FYYpRb, kbYE2FYYpRb",Yes,0.160,0.188,0.142,0.223,"HS, MM, RN, BT, CL, GG, DR",No,418.998,0.229,7,0.123
Q9UKT4,Hs.520506,8135,67141,ENSG00000112029,ENSMUSG00000019773,0.495,0.002,"totalYEmi1, Emi1","kuYEmi1YYAPCC, kdYEmi1, kbYEmi1YYAPCC",Yes,0.277,0.344,0.325,0.233,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,275.682,0.360,4,0.092

==> SupplementaryData/Kim2007/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
O15169,Hs.592082,2614,12005,ENSG00000103126,ENSMUSG00000024182,0.672,0.099,"X12","k_minus7, k21, k15, k_plus7, k14",Yes,0.072,0.077,0.126,0.295,"HS, PT, MM, RN, BT, CL, GG, DR",,298.304,0.159,3,0.038
O95996,Hs.446376,4299,23805,ENSG00000115266,ENSMUSG00000020135,0.628,0.038,"X7","k_minus7, k_plus17, k_minus17, k_plus7",Yes,0.087,0.083,0.173,0.357,"HS, MM, RN, BT, CL, DR",,78.828,0.128,2,0.078
P04049,Hs.159130,48145,110157,ENSG00000132155,ENSMUSG00000000441,0.522,0.007,"X18, X19","Vmax3, Km12, k19, k18, Km5, kcat6, kcat4, Km4, Km3, kcat1, kcat2, Km9",Yes,0.022,0.026,0.023,0.244,"HS, PT, MM, RN, CL, GG, DR",Yes,,,9,0.024
P28482,Hs.431850,37670,26413,ENSG00000100030,ENSMUSG00000063358,0.258,0.004,"X23, X22","Vmax1, Vmax5, Km13, Ki, Km7, kcat7, kcat4, kcat3, Km1, Km9, Km8",Yes,0.006,0.008,0.008,0.212,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1582.093,0.119,7,0.010
P30086,Hs.713526,37637,23980,ENSG00000089220,,0.136,0.001,"X25, X26","kcat4, Km10, Vmax6, k19, k18, Km9",Yes,0.094,0.115,0.139,0.203,"HS, PT, MM, RN, BT, CL, GG, DR",,,,4,0.059
P35222,Hs.476018,1434,12387,ENSG00000168036,ENSMUSG00000006932,0.534,0.001,"X10, X11","k13, k11, k10, k_minus8, k14, V12, k_minus16, k21, k_plus17, k_plus8, k_minus17, k_plus16",Yes,0.004,0.005,0.001,0.275,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,2892.798,0.083,8,0.053
P49841,Hs.445733,55629,56637,ENSG00000082701,ENSMUSG00000022812,0.210,0.021,"X28, X5","k3, Km13, Vmax7, kcat7, k_minus6, Km14, k_plus6",Yes,0.026,0.034,0.010,0.200,"HS, PT, MM, RN, CL, GG, DR",Yes,1193.483,0.128,6,0.005
Q02750,Hs.145442,2063,26395,ENSG00000169032,ENSMUSG00000004936,0.792,0.019,"X21, X20","Km7, Km6, Km5, kcat2, Vmax4, kcat3",Yes,0.022,0.031,0.010,0.270,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1395.377,0.188,5,0.011
Q5TA35,Hs.74375,12890,83771,ENSG00000107404,,0.137,0.008,"X2, X1","k3, k2, k1",Yes,0.176,0.189,0.267,0.276,"HS, MM, RN, BT, CL, GG, DR",No,,,5,0.075
Q9UJU2,Hs.555947,7813,16842,ENSG00000138795,ENSMUSG00000027985,1.162,0.235,"X13","k_minus16, k_plus16",Yes,0.042,0.045,0.023,0.224,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,439.019,0.354,1,0.010

==> SupplementaryData/Maeda2006/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
O14974,Hs.49582,1855,17931,ENSG00000058272,ENSMUSG00000019907,0.046,0.005,"s351, s570","re117_kf, re135_Vmax, re135_Km, re117_kb, re140_Vmax, re134_ratio, re131_Vmax, re141_kf, re133_ratio, re132_Vmax, re134_Vmax, re136_Vmax, re138_Vmax, re130_Vmax, re134_Km, re139_Vmax, re129_Vmax, re136_Km, re135_ratio, re129_ratio, re133_Vmax, re118_kb, re137_Vmax, re133_Km, re131_Km, re129_Km, re136_ratio, re131_ratio",Yes,0.071,0.085,0.080,0.230,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,,,16,0.018
O94810,Hs.65756,77719,50782,ENSG00000076344,ENSMUSG00000024186,0.061,0.002,"s184, s93","re20_Vmax, re34_Vmax, re20_Km, re20_ratio",Yes,0.104,0.109,0.218,0.241,"HS, MM, CL, DR",No,288.352,0.146,4,0.055
P05976,Hs.187338,23194,17901,ENSG00000168530,ENSMUSG00000061816,0.025,,"s359, s358, s360","re163_Km, re135_Vmax, re165_Km, re128_Vmax, re158_ratio, re159_ratio, re127_Vmax, re126_ratio, re161_Vmax, re157_Vmax, re162_Km, re158_Vmax, re136_Vmax, re169_Vmax, re125_Km, re124_Vmax, re125_ratio, re171_Vmax, re133_Vmax, re125_Vmax, re126_Km, re121_Vmax, re139_Vmax, re161_ratio, re159_Km, re136_Km, re167_Vmax, re155_Vmax, re159_Vmax, re155_Km, re120_Km, re163_Vmax, re136_ratio, re134_ratio, re133_Km, re140_Vmax, re158_Km, re135_Km, re165_ratio, re164_ratio, re161_Km, re160_Vmax, re164_Vmax, re173_Vmax, re120_ratio, re154_Km, re160_Km, re165_Vmax, re133_ratio, re121_Km, re154_Vmax, re134_Vmax, re160_ratio, re166_Vmax, re120_Vmax, re154_ratio, re172_Vmax, re156_Vmax, re134_Km, re162_Vmax, re163_ratio, re155_ratio, re164_Km, re135_ratio, re170_Vmax, re168_Vmax, re162_ratio, re137_Vmax, re121_ratio, re126_Vmax, re138_Vmax, re123_Vmax",Yes,0.076,0.061,0.059,0.293,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1322.092,0.479,36,0.023
P17252,Hs.531704,55679,18750,ENSG00000154229,ENSMUSG00000050965,0.283,0.000,"s324, s566, s565, s309, s311, s310, s314","re95_kf, re95_kb, re112_Vmax, re97_kf, re112_Km, re96_kb, re106_kf, re96_kf, re110_Km, re111_Vmax, re115_Vmax, re110_Vmax, re111_Km, re114_Vmax, re94_kb, re94_kf, re108_kf, re102_kb, re113_Vmax, re102_kf, re107_kf, re101_kf, re97_kb, re101_kb",Yes,0.026,0.021,0.018,0.269,"HS, MM, RN, BT, CL, GG, DR",No,327.236,0.129,21,0.004
P25116,Hs.482562,1510,14062,ENSG00000181104,ENSMUSG00000048376,0.091,0.003,"s174, s57, s55, s130","re15_kf, ratio, kf, kb, Vmax, re43_kf, re45_kf, Km, re14_kf",Yes,0.155,0.157,0.216,0.268,"HS, MM, RN, BT, CL, GG, DR",Yes,600.949,0.299,10,0.065
P29992,Hs.650575,20474,14672,ENSG00000088256,ENSMUSG00000034781,0.100,0.002,"s440, s187","re20_Vmax, re48_kb, re47_kf, re34_Vmax, re48_kf, re20_Km, re54_kf, re44_kf, re47_kb, re20_ratio",Yes,0.007,0.007,0.019,0.276,"HS, MM, RN, BT, CL, GG, DR",No,842.341,0.246,9,0.040
P61586,Hs.247077,68377,11852,ENSG00000067560,ENSMUSG00000007815,0.134,0.020,"s231, s214","re26_Km, re28_ratio, re32_Vmax, re24_Km, re28_Km, re24_Vmax, re28_Vmax, re39_kb, re26_Vmax, re33_Vmax, re39_kf, re38_kf",Yes,0.004,0.002,,0.148,"HS, PT, MM, RN, BT, CL, GG, DR",,1188.384,0.121,9,0.011
P62158,Hs.282410,121434,640703,ENSG00000143933,,0.255,0.009,"s280, s276, s277, s278, s279","re86_kf, re88_kf, re87_kb, re86_kb, re88_kb, re87_kf, re91_kb, re89_kf, re93_kf, re91_kf, re89_kb, re93_kb, re92_kf, re90_kf, re92_kb, re90_kb",Yes,0.025,0.025,,,"MM, BT, CL",,,,12,0.028
Q03113,Hs.487341,22398,14673,ENSG00000146535,ENSMUSG00000000149,0.156,0.011,"s438, s439","re23_kf, re37_kf, kf, re17_kf, re23_kb",Yes,0.016,0.012,0.013,0.208,"HS, PT, MM, RN, BT, CL, GG, DR",No,114.498,0.143,6,0.010
Q13464,Hs.306307,55899,19877,ENSG00000067900,ENSMUSG00000024290,0.067,0.004,"s124","re121_Vmax, re130_Vmax, re129_Vmax, re129_ratio, re129_Km, re121_Km, re121_ratio, re120_ratio, re124_Vmax, re120_Km, re39_kb, re120_Vmax, re123_Vmax, re39_kf",Yes,0.058,0.068,0.034,0.194,"HS, PT, MM, RN, BT, CL, GG",,124.773,0.181,7,0.025
Q14643,Hs.567295,1673,16438,ENSG00000150995,ENSMUSG00000030102,1.035,0.059,"s171, s173","re68_kf, re68_kb, g",Yes,0.042,0.068,0.013,0.283,"HS, MM, RN, BT, CL, GG, DR",Yes,849.880,0.288,3,0.023
Q92888,Hs.631550,3454,16801,ENSG00000076928,ENSMUSG00000040940,0.244,0.024,"s233, s98","re23_kf, re37_kf, re23_kb, re32_Vmax, re26_Vmax, re26_Km",Yes,0.122,0.122,0.114,0.241,"HS, MM, RN, BT",No,605.219,0.237,6,0.041
Q96A00,Hs.631569,12267,68458,ENSG00000167641,ENSMUSG00000037166,0.072,0.000,"s349, s350","re114_Vmax, re117_kf, re117_kb, re116_kf, re112_Vmax, re112_Km, re118_kb, re113_Vmax, re110_Km, re111_Vmax, re115_Vmax, re110_Vmax, re111_Km",Yes,0.110,0.110,0.150,0.218,"HS, MM, RN, BT, CL",,132.498,0.320,10,0.068
Q9H1R3,Hs.86092,13223,228785,ENSG00000101306,ENSMUSG00000027470,0.083,0.003,"s289","re154_ratio, re156_Vmax, re155_ratio, re91_kb, re93_kf, re91_kf, re157_Vmax, re93_kb, re155_Vmax, re92_kf, re90_kf, re154_Vmax, re92_kb, re90_kb, re154_Km, re155_Km",Yes,0.171,0.217,0.177,0.202,"HS, MM, RN, BT, CL, GG",No,,,8,0.116
Q9NQ66,Hs.431173,22876,18795,ENSG00000182621,ENSMUSG00000051177,0.547,0.016,"s424, s568, s569","re55_Vmax, re48_kb, re48_kf, re55_Km, re57_Vmax, re54_kf, re52_kb, re47_kf, re52_kf, re47_kb",Yes,0.057,0.072,0.047,0.284,"HS, MM, RN, BT, CL, GG",Yes,175.960,0.171,9,0.001
Q9NRY4,Hs.509447,35136,232906,ENSG00000160007,ENSMUSG00000058230,0.048,0.007,"s118, s213","re28_ratio, re28_Vmax, re33_Vmax, re28_Km",Yes,0.022,0.022,0.021,0.272,"HS, MM, RN, BT, CL",Yes,131.731,0.131,4,0.053

==> SupplementaryData/Neves2008/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
A1L1M0,Rn.20,55677,,ENSRNOG00000005257,ENSMUSG00000079003,0.396,0.016,"PKA_cyto","PKA_activates_Raf_Km, KMOLE, A2_Kr, PKA_P_PTP_Km, PKA_P_PDE_Km, A2_Kf",Yes,0.030,,,,"HS, PT, DR",,,,4,0.044
P18090,Rn.87064,20171,11554,ENSRNOG00000017002,ENSMUSG00000035283,0.060,0.000,"iso_BAR_G_cyto_mem, iso_BAR_cyto_mem, iso_BAR_p_cyto_mem, BAR_cyto_mem, BAR_G_cyto_mem","Kf, Kf_G_binds_BAR, iso_binds_BAR_g_Kf, Kr, Km_GRK_bg, iso_binds_BAR_g_Kr, Kr_G_binds_iso_BAR, Kf_activate_Gs, Kr_G_binds_BAR, Km_grk, Kf_G_binds_iso_BAR",Yes,0.062,0.061,0.071,0.183,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,,,14,1.000
P26769,Rn.10731,75133,210044,ENSRNOG00000032150,ENSMUSG00000021536,0.044,0.006,"AC_active_cyto_mem, AC_cyto_mem","Km_AC_active, Kr_AC_activation, Km_AC_basal, Kf_AC_activation",Yes,0.045,0.031,0.044,0.283,"HS, MM, RN, BT, CL, GG, DR",,262.293,0.237,4,0.007
P49445,Rn.10160,15411,320139,ENSRNOG00000005807,ENSMUSG00000031506,0.543,0.110,"PTP_cyto, PTP_PP_cyto","pp_ptp_Km, PTP_Km, PKA_P_PTP_Km, KMOLE",Yes,0.073,0.079,0.075,0.220,"HS, PT, MM, RN, BT, CL, GG",No,200.670,0.190,4,0.093
P54748,Rn.91357,4520,18577,ENSRNOG00000020828,ENSMUSG00000032177,0.567,0.055,"PDE4_cyto, PDE4_P_cyto, PP_PDE_cyto","Km_pde4_p, Km_pp2a_4, Km_PDE4, KMOLE, PKA_P_PDE_Km",Yes,0.092,0.114,,,"MM, RN, BT, DR",,553.097,0.139,7,0.042
P63086,Rn.34914,37670,26413,ENSRNOG00000001849,ENSMUSG00000063358,0.093,,"MAPK_cyto, MAPK_active_cyto","MEK_activates_MAPK_Km, PTP_Km, KMOLE, PPase_MAPK_Km, PTP_PKA_Km",Yes,0.006,0.008,0.008,0.212,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1582.093,0.119,8,0.016
Q01986,Rn.5850,2063,26395,ENSRNOG00000010176,ENSMUSG00000004936,0.388,0.140,"MEK_cyto, MEK_active_cyto","MEK_activates_MAPK_Km, KMOLE, PPase_mek_Km, Raf_activates_MEK_Km",Yes,0.022,0.031,0.010,0.270,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1395.377,0.188,5,0.016
Q64623,Rn.98260,3254,19252,ENSRNOG00000003977,ENSMUSG00000024190,0.364,0.111,"PP2A_cyto","PPase_mek_Km, PPase_MAPK_Km, Km, KMOLE",Yes,0.038,0.032,0.035,0.251,"HS, PT, MM, RN, BT, CL, GG, DR",No,805.075,0.202,3,0.399
Q8CGK7,Mm.440746,68222,14680,ENSMUSG00000024524,,0.785,0.051,"G_a_s_cyto","Kf_activate_Gs, Kr_AC_activation, Kf_GTPase, Kf_AC_activation, KMOLE",Yes,0.051,0.088,0.074,0.241,"HS, PT, MM, RN, CL, GG, DR",Yes,113.309,0.236,3,0.010
Q99MC6,Rn.205813,3197,109880,ENSRNOG00000010957,ENSMUSG00000002413,0.393,0.092,"B_Raf_active_cyto, B_Raf_cyto","PKA_activates_Raf_Km, Raf_activates_MEK_Km, Km, KMOLE",Yes,0.043,0.054,0.022,0.181,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,84.118,0.127,5,0.020

==> SupplementaryData/Sasagawa2005/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
P11345,Rn.33262,48145,110157,ENSRNOG00000010153,ENSMUSG00000000441,0.222,0.055,"c_Raf_Ras_GTP, c_Raf","J153_k, J143_k1, J155_k, J154_k, J137_Vmax, J142_k2, J143_k2, J152_k, J142_k1, J137_Km1, J140_k2, J52_k2, J52_k1, J141_k2, J141_k1, J140_k1",Yes,0.022,0.026,0.023,0.244,"HS, PT, MM, RN, CL, GG, DR",Yes,,,12,0.085
P22681,Hs.504096,3802,12402,ENSG00000110395,ENSMUSG00000034342,0.054,0.000,"c_Cbl","J47_k, J9_k1, J119_k1, J20_k, J9_k2, J15_k, J6_k2, J18_k, J46_k, J40_k2, J16_k1, J6_k1, J29_k, J16_k2, J39_k2, J25_k2, J25_k1, J39_k1, J119_k2, J164_k, J40_k1",Yes,0.090,0.126,0.063,0.245,"HS, PT, MM, RN, BT, GG, DR",No,100.430,0.271,14,0.027
P28028,Mm.245513,3197,109880,ENSMUSG00000002413,,0.154,0.017,"B_Raf_Ras_GTP","J158_k, J156_k, J157_k, J147_k1, J159_k, J147_k2, J146_k2, J146_k1, J144_k1, J144_k2, J54_k2, J54_k1, J145_k2, J145_k1, J138_Vmax, J138_Km1",Yes,0.043,0.054,0.022,0.181,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,84.118,0.127,10,0.010
P35739,Rn.39098,1898,18211,ENSRNOG00000013953,ENSMUSG00000028072,0.020,0.000,"pro_TrkA, pTrkA_endo, NGFR, pTrkA","J85_k2, J70_k1, J70_k2, J106_k2, J123_Km1, J79_k1, J78_k1, J78_k2, J84_k2, J123_Vmax, J84_k1, J80_k2, J105_k2, J105_k1, J80_k1, J106_k1, J72_k, J77_k1, J75_k2, J113_k1, J113_k2, J75_k1, J71_k, J85_k1, J74_k, J79_k2, J77_k2, J73_k, J76_k2, J76_k1",Yes,0.093,0.107,0.127,0.253,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,50.232,0.343,19,0.143
P47736,Hs.148178,2163,110351,ENSG00000076864,ENSMUSG00000041351,0.011,0.000,"Rap1GAP","J139_Km1, J139_Vmax, J122_Vmax, J122_Km1",Yes,0.022,0.021,0.033,0.267,"HS, MM, RN, BT, DR",,,,2,0.024
P62994,Rn.3360,1576,14784,ENSRNOG00000003990,ENSMUSG00000059923,0.082,0.000,"Grb2","J4_k1, J3_k1, J3_k2, J4_k2",Yes,0.011,0.002,0.005,0.221,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,164.175,0.256,2,0.006
P63086,Rn.34914,37670,26413,ENSRNOG00000001849,ENSMUSG00000063358,0.112,,"ppERK, ERK, dppERK","J50_Vmax, J133_k2, J135_k2, J133_k1, J63_k1, J63_k2, J167_k, J166_k1, J124_Km1, J165_k2, J135_k1, J50_Km1, J136_k, J168_k, J165_k1, J124_Vmax, J134_k1, J51_Km1, J51_Vmax, J134_k2, J166_k2",Yes,0.006,0.008,0.008,0.212,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1582.093,0.119,14,0.016
Q01986,Rn.5850,2063,26395,ENSRNOG00000010176,ENSMUSG00000004936,0.181,0.019,"ppMEK, pMEK, MEK","J133_k2, J135_k1, J135_k2, J133_k1, J57_Km1, J149_k1, J153_k, J141_k1, J58_Km1, J57_Vmax, J58_Vmax, J145_k2, J145_k1, J136_k, J152_k, J149_k2, J156_k, J134_k2, J134_k1, J157_k, J148_k1, J161_k, J144_k1, J144_k2, J140_k1, J140_k2, J160_k, J141_k2, J148_k2",Yes,0.022,0.031,0.010,0.270,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1395.377,0.188,20,0.016
Q5M824,Rn.138818,7934,20416,ENSRNOG00000020657,ENSMUSG00000042626,0.041,0.000,"Shc, pShc","J30_k, J115_k1, J115_k2, J93_k, J79_k1, J12_k1, J124_Km1, J12_k2, J89_k, J18_k, J116_k1, J80_k1, J80_k2, J90_k, J22_k2, J7_k1, J7_k2, J22_k1, J20_k, J75_k2, J124_Vmax, J75_k1, J32_k, J79_k2, J94_k, J76_k2, J76_k1, J116_k2",Yes,0.073,0.078,0.038,0.220,"HS, PT, MM, RN, BT, CL, DR",Yes,545.261,0.120,19,0.136
Q62636,Rn.95071,105323,668838,ENSRNOG00000007048,ENSMUSG00000052681,0.017,0.000,"Rap1_GDP, Rap1_GTP","J139_Km1, J139_Vmax, J122_Vmax, J53_k2, J53_k1, J67_k, J122_Km1, J68_Km1, J68_Vmax",Yes,0.007,0.007,0.005,0.185,"HS, PT, MM, BT, CL",,,,8,0.079
Q63768,Rn.163154,81850,12928,ENSRNOG00000025792,ENSMUSG00000017776,0.025,0.000,"Crk","J34_k1, J34_k2",Yes,0.077,0.014,0.003,0.109,"HS, MM, RN, BT, GG, DR",Yes,,,1,0.036
Q64346,Rn.4313,55621,67603,ENSRNOG00000023896,ENSMUSG00000019960,0.074,0.028,"MKP3","J165_k1, J168_k, J165_k2, J166_k1, J166_k2, J167_k",Yes,0.018,0.011,0.018,0.255,"HS, PT, MM, RN, BT, CL, GG, DR",No,339.043,0.204,4,0.271
Q8WU20,Hs.593446,4846,327826,ENSG00000166225,ENSMUSG00000020170,0.015,0.000,"pFRS2, FRS2","J118_k2, J112_k, J78_k1, J33_k, J84_k2, J84_k1, J36_k2, J36_k1, J78_k2, J164_k, J87_k, J107_k, J47_k, J46_k, J35_k2, J35_k1, J85_k1, J85_k2, J88_k, J92_k, J118_k1, J77_k1, J77_k2, J108_k, J120_k2, J120_k1",Yes,0.042,0.049,0.041,0.236,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,278.857,0.084,19,0.014
Q99MC6,Rn.205813,3197,109880,ENSRNOG00000010957,ENSMUSG00000002413,0.109,0.001,"B_Raf","J139_Vmax, J53_k2, J54_k2, J54_k1, J53_k1, J139_Km1, J138_Vmax, J138_Km1",Yes,0.043,0.054,0.022,0.181,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,84.118,0.127,4,0.020
Q9QX70,Rn.37227,74545,13649,ENSRNOG00000004332,ENSMUSG00000020122,0.037,0.006,"EGFR, pro_EGFR","re2_k1, re1_k1, re1_k2, re2_k2",Yes,0.089,0.098,0.092,0.304,"HS, PT, MM, RN, BT, CL, DR",Yes,140.524,0.290,3,0.021
Q9QYV3,Rn.85879,50501,107746,,,0.025,0.000,"C3G","J34_k1, J34_k2",Yes,0.072,0.082,0.084,0.251,"HS, PT, MM, BT, CL, GG, DR",Yes,,,1,
Q9Z1I1,Rn.202149,38253,20663,ENSRNOG00000004826,ENSMUSG00000034801,0.048,0.000,"pSOS, SOS","J51_Vmax, J10_k, J51_Km1, J4_k1, J3_k1, J3_k2, J4_k2",Yes,0.077,0.074,0.053,0.269,"HS, MM, CL, GG, DR",No,342.421,0.150,6,0.036

==> SupplementaryData/Singh2006/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
O35718,Mm.3468,2941,12702,ENSMUSG00000053113,,0.607,0.150,"x29","kf21, k10, kr21, k23, k20",Yes,0.034,0.033,0.031,0.231,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,249.277,0.189,5,0.219
P35235,Mm.8681,2122,19247,ENSMUSG00000043733,,0.338,0.014,"x46, x15","kf37, kr38, k10, kf33, kr33, Vm, kf38, kr37, kr9, Km, kf9",Yes,0.012,0.015,0.005,0.364,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1025.663,0.132,9,0.029
P42227,Mm.249934,7960,20848,ENSMUSG00000004040,,0.476,,"x19, x28, x24, x27, x21, x20, x22, x13, x9, x14, x18, x10","kf7, kr8, kf5, k17, k16, k12, kf15, kr15, k14, kr7, kf8, kr13, k18a, k10, k6, kf11, kr11, kf13, kr5, k18b",Yes,0.013,0.019,0.001,0.252,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,913.403,0.123,36,0.040
P52332,Mm.289657,1678,16451,ENSMUSG00000028530,,0.049,0.007,"x4","kr1, kf1",Yes,0.068,0.078,0.049,0.243,"HS, PT, MM, RN, CL, GG, DR",Yes,198.889,0.133,1,0.031
P63085,Mm.196581,37670,26413,ENSMUSG00000063358,,0.045,0.000,"x61, x63, x65, x67, x68","kr56, k59, k57, k55, k53, kf56, kf54, kr52, kr54, kf52, kr58, kf58",Yes,0.006,0.008,0.008,0.212,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1582.093,0.119,12,0.017
Q3TMJ8,Mm.248907,2063,26395,ENSMUSG00000004936,,0.026,0.000,"x60, x55, x53, x58, x57","kf54, k49, k45, k55, k47, k53, k51, kr50, kf46, kr52, kf44, kf50, kr46, kf52, kr44, kr54, kr48, kf48",Yes,0.022,0.031,0.010,0.270,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1395.377,0.188,16,0.017
Q60631,Mm.439649,1576,14784,ENSMUSG00000059923,,0.108,0.006,"x34","kr24, kr38, kf35, kf24, kf38, kr35",Yes,0.011,0.002,0.005,0.221,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,164.175,0.256,3,0.008
Q61411,Mm.334313,55890,15461,ENSMUSG00000025499,,0.095,0.003,"x36, x49, x48, x37","kr31, kf30, kf27, kf26, kf29, kf28, kr30, kf31, kr27, kr26, kr29, kr28",Yes,0.028,0.039,0.005,0.360,"HS, PT, MM, RN, CL, GG, DR",No,725.801,0.130,8,0.117
Q62245,Mm.434583,55190,,ENSMUSG00000024241,,0.022,0.001,"x35","kr25, kf35, kf25, kf40, kr40, kr35",Yes,0.131,0.131,,,"PT, RN, BT, CL",,139.630,0.193,3,0.046
Q99N57,Mm.184163,48145,110157,ENSMUSG00000000441,,0.049,0.000,"x47, x52, x51","kf28, kf46, kf29, k45, k47, k43, kr42, kf44, kf42, kr44, kr29, kr28, kr46",Yes,0.022,0.026,0.023,0.244,"HS, PT, MM, RN, CL, GG, DR",Yes,,,10,0.034

==> SupplementaryData/Ung2008/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
O15530,Hs.459691,37643,18607,ENSG00000140992,ENSMUSG00000024122,0.358,0.000,"species_60","reaction_57_k1, reaction_56_k2, reaction_56_k1",Yes,0.054,0.067,0.049,0.277,"HS, MM, RN, CL, GG, DR",Yes,391.121,0.318,2,0.020
P04049,Hs.159130,48145,110157,ENSG00000132155,ENSMUSG00000000441,0.192,0.000,"species_23, species_25, species_37, species_67","reaction_62_k1, reaction_24_k1, reaction_63_k1, reaction_172_k2, reaction_172_k1, reaction_31_k1, reaction_31_k2, reaction_61_k1, reaction_61_k2, reaction_139_k2, reaction_139_k1, reaction_144_k2, reaction_22_k1, reaction_144_k1, reaction_25_k1, reaction_23_k2, reaction_23_k1, reaction_25_k2, reaction_21_k1, reaction_21_k2, reaction_32_k1, reaction_26_k1, reaction_167_k1, reaction_167_k2",Yes,0.022,0.026,0.023,0.244,"HS, PT, MM, RN, CL, GG, DR",Yes,,,18,0.024
P12931,Hs.195659,21120,20779,ENSG00000197122,ENSMUSG00000027646,0.196,0.001,"species_101, species_103, species_107, species_112, species_113","reaction_98_k1, reaction_102_k1, reaction_98_k2, reaction_111_k1, reaction_101_k1, reaction_101_k2, reaction_110_k2, reaction_109_k1, reaction_109_k2, reaction_110_k1, reaction_99_k1, reaction_112_k1, reaction_107_k2, reaction_107_k1, reaction_112_k2",Yes,0.033,0.040,0.007,0.270,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,212.606,0.123,14,0.027
P20936,Hs.664080,2168,218397,ENSG00000145715,ENSMUSG00000021549,0.264,0.000,"species_44","reaction_42_k2, reaction_81_k2, reaction_81_k1, reaction_42_k1, reaction_43_k1, reaction_97_k1",Yes,0.050,0.073,0.011,0.173,"HS, PT, MM, RN, BT, CL, DR",Yes,549.330,0.164,4,0.025
P28482,Hs.431850,37670,26413,ENSG00000100030,ENSMUSG00000063358,0.196,,"species_33, species_31, species_35","reaction_181_k1, reaction_44_k1, reaction_44_k2, reaction_181_k2, reaction_30_k1, reaction_45_k1, reaction_28_k1, reaction_163_k1, reaction_38_k1, reaction_162_k1, reaction_189_k1, reaction_185_k1, reaction_40_k1, reaction_27_k1, reaction_185_k2, reaction_47_k1, reaction_37_k2, reaction_163_k2, reaction_196_k1, reaction_166_k1, reaction_193_k1, reaction_184_k1, reaction_29_k1, reaction_188_k1, reaction_29_k2, reaction_39_k1, reaction_39_k2, reaction_37_k1, reaction_189_k2, reaction_192_k1, reaction_46_k2, reaction_46_k1, reaction_127_k1, reaction_126_k2, reaction_159_k1, reaction_159_k2, reaction_126_k1, reaction_193_k2, reaction_27_k2",Yes,0.006,0.008,0.008,0.212,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1582.093,0.119,26,0.010
P31749,Hs.525622,3785,11651,ENSG00000142208,ENSMUSG00000001729,0.207,0.000,"species_65, species_63, species_62, species_58, species_59","reaction_57_k1, reaction_56_k2, reaction_56_k1, reaction_62_k1, reaction_59_k2, reaction_59_k1, reaction_55_k2, reaction_61_k1, reaction_55_k1, reaction_58_k1, reaction_58_k2, reaction_60_k1, reaction_61_k2",Yes,0.022,0.031,0.017,0.242,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,864.846,0.105,12,0.055
P35813,Hs.130036,56428,19042,ENSG00000100614,ENSMUSG00000021096,0.622,0.063,"species_38","reaction_33_k2, reaction_33_k1, reaction_35_k1, reaction_35_k2, reaction_34_k1, reaction_36_k1",Yes,0.025,0.034,0.018,0.170,"HS, PT, MM, RN, BT, CL, GG, DR",,1003.775,0.147,4,0.024
P52565,Hs.159161,20318,11857,ENSG00000141522,ENSMUSG00000025132,0.488,0.017,"species_78","reaction_77_k2, reaction_77_k1, reaction_73_k2, reaction_73_k1",Yes,0.057,0.080,0.125,0.310,"HS, PT, MM, RN, BT, CL, GG, DR",No,1879.866,0.097,2,0.169
P60484,Hs.500466,265,19211,ENSG00000171862,ENSMUSG00000013663,0.033,0.000,"species_72, species_71, species_69","reaction_64_k2, reaction_66_k1, reaction_66_k2, reaction_64_k1, reaction_67_k1, reaction_68_k1, reaction_65_k1",Yes,0.037,0.037,0.002,0.112,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,69.732,0.089,8,0.012
P61586,Hs.247077,68377,11852,ENSG00000067560,ENSMUSG00000007815,0.268,0.004,"species_82, species_86, species_104","reaction_104_k1, reaction_180_k2, reaction_106_k1, reaction_204_k1, reaction_180_k1, reaction_177_k1, reaction_177_k2, reaction_103_k2, reaction_103_k1, reaction_105_k1, reaction_77_k2, reaction_105_k2, reaction_200_k1, reaction_77_k1, reaction_79_k1, reaction_78_k2, reaction_78_k1, reaction_198_k1, reaction_202_k1, reaction_80_k1, reaction_178_k1, reaction_178_k2, reaction_179_k2, reaction_179_k1",Yes,0.004,0.002,,0.148,"HS, PT, MM, RN, BT, CL, GG, DR",,1188.384,0.121,19,0.011
P62993,Hs.444356,1576,14784,ENSG00000177885,ENSMUSG00000059923,0.197,0.005,"species_12","reaction_10_k1, reaction_16_k2, reaction_16_k1, reaction_10_k2, reaction_45_k1, reaction_86_k1, reaction_87_k1, reaction_12_k2, reaction_12_k1, reaction_128_k1, reaction_128_k2, reaction_47_k1",Yes,0.011,0.002,0.005,0.221,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,164.175,0.256,8,0.006
P63000,Hs.413812,68433,170758,ENSG00000136238,ENSMUSG00000001847,0.139,0.000,"species_81, species_77, species_75","reaction_76_k1, reaction_72_k1, reaction_74_k1, reaction_75_k1, reaction_75_k2, reaction_73_k2, reaction_71_k1, reaction_71_k2, reaction_73_k1",Yes,0.003,0.000,,0.312,"HS, MM, BT, GG, DR",,3764.278,0.064,9,0.015
P98077,Hs.30965,19127,216148,ENSG00000129946,ENSMUSG00000020312,0.081,0.001,"species_10, species_7","reaction_9_k1, reaction_45_k1, reaction_8_k2, reaction_5_k1, reaction_5_k2, reaction_86_k1, reaction_7_k2, reaction_8_k1, reaction_7_k1",Yes,0.056,0.055,0.113,0.318,"HS, MM, RN, BT, CL, GG, DR",,101.396,0.130,6,0.037
Q02750,Hs.145442,2063,26395,ENSG00000169032,ENSMUSG00000004936,0.112,0.000,"species_28, species_26, species_30","reaction_33_k2, reaction_33_k1, reaction_135_k1, reaction_25_k2, reaction_26_k1, reaction_27_k2, reaction_27_k1, reaction_23_k2, reaction_23_k1, reaction_135_k2, reaction_36_k1, reaction_173_k1, reaction_171_k2, reaction_171_k1, reaction_143_k2, reaction_155_k2, reaction_176_k2, reaction_138_k1, reaction_138_k2, reaction_168_k1, reaction_168_k2, reaction_155_k1, reaction_24_k1, reaction_143_k1, reaction_150_k2, reaction_150_k1, reaction_173_k2, reaction_158_k2, reaction_158_k1, reaction_30_k1, reaction_29_k1, reaction_153_k2, reaction_176_k1, reaction_153_k1, reaction_145_k1, reaction_145_k2, reaction_131_k2, reaction_35_k1, reaction_35_k2, reaction_131_k1, reaction_25_k1, reaction_28_k1, reaction_34_k1, reaction_29_k2, reaction_148_k2, reaction_148_k1, reaction_134_k1, reaction_134_k2, reaction_140_k2, reaction_140_k1",Yes,0.022,0.031,0.010,0.270,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1395.377,0.188,28,0.011
Q06124,Hs.506852,2122,19247,ENSG00000179295,ENSMUSG00000043733,0.103,0.000,"species_90, species_5","reaction_84_k1, reaction_84_k2, reaction_86_k1, reaction_85_k2, reaction_85_k1, reaction_87_k1, reaction_96_k1, reaction_4_k1, reaction_96_k2, reaction_3_k2, reaction_8_k2, reaction_8_k1, reaction_3_k1, reaction_9_k1, reaction_97_k1",Yes,0.012,0.015,0.005,0.364,"HS, PT, MM, RN, BT, CL, GG, DR",Yes,1025.663,0.132,10,0.020
Q07889,Hs.709893,4117,20662,ENSG00000115904,ENSMUSG00000024241,0.129,0.002,"species_14, species_47","reaction_47_k1, reaction_48_k1, reaction_17_k2, reaction_45_k1, reaction_11_k2, reaction_11_k1, reaction_12_k2, reaction_12_k1, reaction_17_k1",Yes,0.138,0.138,0.021,0.235,"HS, PT, MM, RN, BT, CL",Yes,139.630,0.193,7,0.026
Q13233,Hs.657756,8056,26401,ENSG00000095015,ENSMUSG00000021754,0.183,0.015,"species_130","reaction_128_k1, reaction_128_k2",Yes,0.098,0.125,0.089,0.286,"HS, MM, RN, BT, CL, GG, DR",,718.978,0.230,1,0.056
Q13464,Hs.306307,55899,19877,ENSG00000067900,ENSMUSG00000024290,0.132,0.004,"species_105, species_68","reaction_106_k1, reaction_105_k1, reaction_121_k1, reaction_64_k2, reaction_127_k1, reaction_64_k1, reaction_126_k2, reaction_120_k1, reaction_120_k2, reaction_126_k1, reaction_65_k1, reaction_105_k2",Yes,0.058,0.068,0.034,0.194,"HS, PT, MM, RN, BT, CL, GG",,124.773,0.181,8,0.025
Q15052,Hs.522795,3561,73341,ENSG00000129675,ENSMUSG00000031133,0.148,0.000,"species_74, species_73","reaction_70_k2, reaction_70_k1, reaction_72_k1, reaction_71_k1, reaction_71_k2",Yes,0.091,0.103,0.083,0.215,"HS, MM, RN, BT, CL, GG, DR",No,385.815,0.256,4,0.018
Q16828,Hs.298654,55621,67603,ENSG00000139318,ENSMUSG00000019960,0.450,0.302,"species_41","reaction_37_k2, reaction_40_k1, reaction_37_k1, reaction_39_k1, reaction_39_k2, reaction_38_k1",Yes,0.018,0.011,0.018,0.255,"HS, PT, MM, RN, BT, CL, GG, DR",No,339.043,0.204,4,0.159
Q8WYR1,Hs.278901,8627,320207,ENSG00000141506,ENSMUSG00000020901,0.044,0.000,"species_54, species_56, species_52, species_49","reaction_49_k2, reaction_49_k1, reaction_51_k2, reaction_53_k1, reaction_53_k2, reaction_51_k1, reaction_54_k1, reaction_52_k1, reaction_50_k1",Yes,0.107,0.109,0.131,0.255,"HS, PT, MM, RN, BT, CL, GG, DR",No,18.700,0.174,10,0.082
Q96B97,Hs.444770,10971,58194,ENSG00000147010,ENSMUSG00000040990,0.372,0.023,"species_114","reaction_113_k2, reaction_113_k1, reaction_118_k1, reaction_114_k2, reaction_114_k1, reaction_117_k1",Yes,0.133,0.152,0.062,0.211,"HS, PT, MM, RN, BT, CL, GG",,,,4,0.003
Q99962,Hs.75149,20652,20404,ENSG00000107295,ENSMUSG00000028488,0.274,0.000,"species_127, species_126, species_124, species_117","reaction_123_k1, reaction_115_k1, reaction_115_k2, reaction_122_k2, reaction_118_k1, reaction_122_k1, reaction_116_k1, reaction_116_k2, reaction_117_k1, reaction_121_k1, reaction_120_k1, reaction_120_k2",Yes,0.110,0.156,0.011,0.267,"HS, PT, MM, RN, BT, CL, GG, DR",,516.716,0.290,10,0.005
Q9NZN5,Hs.24598,9088,69632,ENSG00000196914,ENSMUSG00000059495,0.218,0.000,"species_94, species_84","reaction_98_k1, reaction_124_k1, reaction_98_k2, reaction_79_k1, reaction_88_k1, reaction_78_k1, reaction_89_k1, reaction_100_k1, reaction_93_k1, reaction_125_k1, reaction_92_k2, reaction_92_k1, reaction_78_k2, reaction_99_k1, reaction_88_k2, reaction_124_k2",Yes,0.137,0.154,0.107,0.220,"HS, PT, MM, RN, BT, CL, GG, DR",No,694.185,0.148,12,0.030
Q9QX70,Rn.37227,74545,13649,ENSRNOG00000004332,ENSMUSG00000020122,0.001,0.000,"species_122, species_1","k2, k1, reaction_119_k1",Yes,0.089,0.098,0.092,0.304,"HS, PT, MM, RN, BT, CL, DR",Yes,140.524,0.290,3,0.021

==> SupplementaryData/Yang2007/data.csv <==
UniProt ID, UniGene ID, Homologene ID, Entrez Gene ID, Ensemble gene ID, Ensemble mouse gene ID, D, D (output), molecular species in model, rate constants in model, unique?, dN/dS, dN/dS (mammals), dN, dS, species aligned, essential?, avg expression, expression specificity, Nrxn, compactness
P00403,Hs.696758,5017,17709,ENSG00000198712,ENSMUSG00000064354,0.234,0.310,"x18","ks, ki3, k18, K18",Yes,0.007,0.006,0.278,0.361,"HS, PT, MM, RN, CL, GG, DR",,,,1,1.000
P04054,Hs.992,715,18778,ENSG00000170890,ENSMUSG00000029522,0.063,0.065,"x15","KI19, K15, KI22, KI20, KI21, ks, k15, lin",Yes,0.120,0.131,0.212,0.253,"HS, PT, MM, RN, BT, CL, GG, DR",No,1075.679,0.532,1,0.079
P09917,Hs.89499,561,11689,ENSG00000012779,ENSMUSG00000025701,0.039,0.026,"x21","ki9, ki8, KI23, K21, ki7, ki12, ki11, ki10, ks, ki6, k21",Yes,0.076,0.092,0.065,0.267,"HS, PT, MM, RN, BT, CL, DR",No,170.669,0.150,6,0.028
P09960,Hs.190783,68229,15109,ENSG00000111144,ENSMUSG00000015889,0.395,0.246,"x22","ks, K22, k22",Yes,0.048,0.062,0.062,0.288,"HS, PT, MM, RN, BT, CL, GG, DR",,944.757,0.191,2,0.034
P16050,Hs.73809,44935,11687,ENSG00000161905,ENSMUSG00000018924,0.055,0.041,"x16","ks, a24, K16, kd16, KI24, k16",Yes,0.186,0.186,0.263,0.255,"HS, PT, MM, RN, BT, CL",No,219.448,0.222,3,0.185
P18054,Hs.654431,560,11684,ENSG00000108839,ENSMUSG00000000320,0.062,0.022,"x17","ks, k17, K17, ki18, ki17, ki16",Yes,0.164,0.201,0.145,0.225,"HS, PT, MM, RN, BT, CL, DR",No,52.340,0.086,2,0.136
P24557,Hs.520757,55549,21391,ENSG00000059377,ENSMUSG00000029925,0.086,0.019,"x20","ks, k20, K20, ki5, ki4",Yes,0.216,0.287,0.186,0.231,"HS, PT, MM, RN, BT, CL, GG, DR",No,,,3,0.006
P36969,Hs.433951,37571,625249,ENSG00000167468,ENSMUSG00000075706,0.235,0.123,"x24","ks, k24, K24",Yes,0.091,0.115,0.172,0.297,"HS, MM, RN, BT, GG",Yes,,,3,0.235
Q08477,Hs.106242,88644,170716,ENSG00000186529,ENSMUSG00000003484,0.169,0.213,"x23","ks, K23, ki15, ki14, k23",Yes,0.189,0.189,0.270,0.239,"HS, PT, MM, RN, BT, CL",,132.472,0.168,1,0.079
Q9H7Z7,Hs.495219,11819,96979,ENSG00000148334,ENSMUSG00000026820,0.065,0.047,"x19","ks, ki2, K19, k19, ki1",Yes,0.093,0.096,0.168,0.269,"HS, PT, MM, RN, BT, CL, GG, DR",No,398.964,0.085,1,0.072
